APOLLO: A Simple Approach for Adaptive Pretraining of Language Models for Logical Reasoning

Logical reasoning of text is an important ability that requires understanding the information present in the text, their interconnections, and then reasoning through them to infer new conclusions. Prior works on improving the logical reasoning ability of language models require complex processing of training data (e.g., aligning symbolic knowledge to text), yielding task-specific data augmentation solutions that restrict the learning of general logical reasoning skills. In this work, we propose APOLLO, an adaptively pretrained language model that has improved logical reasoning abilities. We select a subset of Wikipedia, based on a set of logical inference keywords, for continued pretraining of a language model. We use two self-supervised loss functions: a modified masked language modeling loss where only specific parts-of-speech words, that would likely require more reasoning than basic language understanding, are masked, and a sentence-level classification loss that teaches the model to distinguish between entailment and contradiction types of sentences. The proposed training paradigm is both simple and independent of task formats. We demonstrate the effectiveness of APOLLO by comparing it with prior baselines on two logical reasoning datasets. APOLLO performs comparably on ReClor and outperforms baselines on LogiQA. The code base has been made publicly available.

==> figures/document.json <==
{"_class":"document","do_objectID":"18408CB0-601D-4CCC-ADF9-25A4620A5622","assets":{"_class":"assetCollection","colorAssets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"images":[],"colors":[],"gradients":[]},"colorSpace":0,"currentPageIndex":0,"foreignLayerStyles":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/01905E52-6CBE-47D8-B68E-5F322D71DE6D"}]}

==> figures/meta.json <==
{"commit":"a2e30aef259be5c485eab715facbe2ce37d36013","pagesAndArtboards":{"01905E52-6CBE-47D8-B68E-5F322D71DE6D":{"name":"Page 1","artboards":{}}},"version":119,"fonts":["Courier-Bold","Courier-BoldOblique"],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","created":{"commit":"a2e30aef259be5c485eab715facbe2ce37d36013","appVersion":"55.2","build":78181,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":119,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.78181"],"appVersion":"55.2","build":78181}

==> figures/pages/01905E52-6CBE-47D8-B68E-5F322D71DE6D.json <==
{"_class":"page","do_objectID":"01905E52-6CBE-47D8-B68E-5F322D71DE6D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"9149A894-7394-4528-A445-067B3160EC77","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":240,"width":1220,"x":180,"y":380},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"D81517B6-912C-4F97-9BBE-A598CA765565","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":240,"width":1220,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8727590102063442,"green":0.9652727652287137,"red":0.8632603050653022},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":41,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":41,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":41,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":41,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":41,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"5BAB5BBC-56A8-44A7-AB27-F2C02A9E3A2A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":45,"x":20,"y":24},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.8748395159527972,"blue":0.9682440274003623,"green":0.7537744705485154,"red":0.6694770701722064},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"1E39D094-F9CE-477C-8C46-17BCCF98AE90","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"57A45237-77D0-4D58-AD2C-B93EBF583C97","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"03FAE0AE-9713-449F-A7C1-537814ED428E","constrainProportions":false,"height":33,"width":105,"x":255,"y":24},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"034F8FD9-3370-4E61-847F-4BE4F2109A39","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.8748395159527972,"blue":0.9682440274003623,"green":0.7537744705485154,"red":0.6694770701722064},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"A029807D-0E36-4B65-A4A2-758713D1B83D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E3C85B27-9712-4DC1-9061-409E3AAA504B","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A390BAA5-CDC1-42D1-94C6-A59E06114415","constrainProportions":false,"height":33,"width":141,"x":368,"y":24},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6B5C9711-BD33-4F28-97A2-120AB5CED192","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.8748395159527972,"blue":0.9682440274003623,"green":0.7537744705485154,"red":0.6694770701722064},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"7A7FDB03-193A-462E-A4FE-44B8F8FC438A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7D9CF9A6-9A3F-4F88-A175-A6D308E8C05F","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"91C93723-F6D5-4E72-9A59-0BA5D60F3202","constrainProportions":false,"height":33,"width":65,"x":515,"y":24},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5F83060F-20C7-499C-AB42-2C7C441E0835","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.8748395159527972,"blue":0.9682440274003623,"green":0.7537744705485154,"red":0.6694770701722064},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"A93DBCDE-CB46-493F-A515-547468131EA8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"DA5C78CD-FCF8-4FF7-B2E6-988E823E095F","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5B653065-DAD7-43BC-87E2-FD2FC1521092","constrainProportions":false,"height":33,"width":92,"x":588,"y":24},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"735114D8-099B-450C-AB91-5B481899F8FE","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.8748395159527972,"blue":0.9682440274003623,"green":0.7537744705485154,"red":0.6694770701722064},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"08E75600-65AD-4EC2-9C45-3B9250C251A0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D67215E6-84F6-4F78-88F8-F928B735C0C3","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D318511D-8BE1-413C-8C7E-EB90B4264C2A","constrainProportions":false,"height":33,"width":80,"x":735,"y":24},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76138B7B-A32F-45BD-91D4-4E3451A40369","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.8748395159527972,"blue":0.9682440274003623,"green":0.7537744705485154,"red":0.6694770701722064},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"AB934D77-8554-432C-B1F6-C74DE77DC035","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"CCE7AD20-EDFE-493A-8D86-777EF572F266","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F876D31D-E805-483A-BBFF-3C87E4B88CB4","constrainProportions":false,"height":33,"width":168,"x":20,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2DB0615-0E68-468F-9B55-D645F7FA8F00","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.8748395159527972,"blue":0.9682440274003623,"green":0.7537744705485154,"red":0.6694770701722064},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"07A80D9D-2656-47A2-A670-DFD153350A52","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"46B8DBE3-317A-4041-8189-F51552D485C9","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"85BD62F8-735B-4C79-A108-F2660219C2B4","constrainProportions":false,"height":33,"width":80,"x":580,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2EE31299-0676-4B82-8B4A-4A6E228D6068","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.8748395159527972,"blue":0.9682440274003623,"green":0.7537744705485154,"red":0.6694770701722064},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"F3691E9B-5B16-4C20-9796-EC25410A4493","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FE246EFD-A590-4B37-AC01-643EF90AF461","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"37664C2F-D766-48DC-94D6-866DDEFEB080","constrainProportions":false,"height":33,"width":90,"x":670,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3D652DA6-F38E-4010-8EE2-F783FA806B1C","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.8748395159527972,"blue":0.9682440274003623,"green":0.7537744705485154,"red":0.6694770701722064},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"36B4565F-5CC7-49BB-B6C9-793FEEB1448B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"56C1F0BF-86B0-4D69-9B79-AC808DC8798E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"BA4B0607-8E03-4E54-A4D3-C39C6DA6F306","constrainProportions":false,"height":80,"width":800,"x":20,"y":20},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"If Earth were frozen","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF590995-D106-4B8D-82A4-A72DC392BBC9","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"C2C7BD2E-EFDE-41C0-98E5-48A4700C4FE7","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"If Earth were frozen entirely and hence be more reflective, the temperature would drop below.\n","attributes":[{"_class":"stringAttribute","location":0,"length":94,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {788, 59}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"text","do_objectID":"CE8888E5-78F1-468E-9BFB-BA1EF295D246","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"EBD6227C-9A50-489E-B5A3-9A22EBA53C93","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E17A6633-1D1B-4390-99EB-FFEF32489224","constrainProportions":false,"height":80,"width":820,"x":20,"y":152},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"If Earth were [MASK]","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3E7FFB99-8147-4969-86D6-54201815A411","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"24887F1D-5749-4DC2-B23E-61751CD861A0","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"If Earth were [MASK] entirely and [MASK] be more reflective, the temperature would drop [MASK].\n","attributes":[{"_class":"stringAttribute","location":0,"length":96,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {805, 59}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"shapePath","do_objectID":"BB49F23E-001F-46B2-B278-1B4CEFE60B83","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":52,"width":2,"x":419,"y":100},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":3}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"66D38DC8-A0F6-4686-89C3-07014AB6A719","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0BC8C280-2D39-419F-A77D-FE2C93E25959","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"970272FC-EF1F-4B1B-808E-D39C7DB55EAC","constrainProportions":false,"height":2,"width":140,"x":840,"y":191},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D2083F5-2D53-45CB-BAC1-AAA0AA5C2829","borderOptions":{"_class":"borderOptions","do_objectID":"2E5B907F-FC66-4D7B-9491-2FC7D5BD6C84","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":3}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71428571428571463, 68.499999999999815}","curveMode":1,"curveTo":"{0.71428571428571463, 68.499999999999815}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71428571428571463, 68.499999999999815}","curveMode":1,"curveTo":"{0.71428571428571463, 68.499999999999815}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.5}"}]},{"_class":"text","do_objectID":"B7A2A851-FAA0-4C04-9057-70754DFDA5F6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":136,"x":438,"y":98},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"s-MLM","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1823967008539711,"green":0.1823967008539711,"red":0.9337857011435688},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":30}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"s-MLM","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":30}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 11}, {89, 19}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"0E9B9E3E-06FB-45D3-A39D-6E092F542D3A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3B775D64-BA22-43A9-94B6-A4DC2F2C803C","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F981F0E2-F23F-40C1-930C-80EDB3313C8B","constrainProportions":false,"height":36,"width":136,"x":852,"y":150},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"s-CLS","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9CDE36E-4171-440C-9035-3A2A15CD96F7","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1823967008539711,"green":0.1823967008539711,"red":0.9337857011435688},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"9C3BE24A-70B8-45A0-84D2-872A58BFB87A","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":30}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"s-CLS","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":30}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 11}, {87, 19}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"1D89736A-7CF6-4080-AE32-23E642A25993","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"270183A4-0D2F-4155-BCD9-4024FD2C2525","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"33D97038-2BE0-43D5-B87C-C9B3324A660D","constrainProportions":false,"height":36,"width":194,"x":1000,"y":171},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Entailment","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6A2980AD-40AB-4A2E-AF57-8006A77A0BF8","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9337857011435688,"green":0.22728562168712,"red":0.1823967008539711},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"59AFADCE-BB0D-4970-87CB-9E5318CC115F","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":30}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Entailment","attributes":[{"_class":"stringAttribute","location":0,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":30}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {179, 22}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"F56A897D-A768-4935-A5EA-8E904FD85B61","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"412979F8-1A6D-4C82-9885-3B8361018D19","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E8D6D229-6E46-4BCD-A588-781D8FE71A25","constrainProportions":false,"height":80,"width":248,"x":951,"y":25},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss Fn = s-MLM + s-","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3DBEFB7B-B687-4818-9166-2857446D776F","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3101797959984887,"green":0.3101797959984887,"red":0.942596877830616},"fillType":0,"position":0,"thickness":0}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1843137254901961,"green":0.1843137254901961,"red":0.9333333333333333},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"3782C250-FEDA-4A5F-BA34-EE8695BF1038","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":30}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Loss Fn =\ns-MLM + s-CLS","attributes":[{"_class":"stringAttribute","location":0,"length":23,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":30}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 11}, {236, 55}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"E6FB677C-AEA7-4757-BB6D-825637677EA1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":85,"width":259,"x":940,"y":20},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[10,5],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":1},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true}]}],"grid":{"_class":"simpleGrid","isEnabled":true,"gridSize":20,"thickGridTimes":10},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"01905E52-6CBE-47D8-B68E-5F322D71DE6D":{"scrollOrigin":"{-144, -120}","zoomValue":1}}
